Implementing Strassen's Algorithm with CUTLASS on NVIDIA Volta GPUs

Conventional GPU implementations of Strassen's algorithm (Strassen) typically rely on the existing high-performance matrix multiplication (GEMM), trading space for time. As a result, such approaches can only achieve practical speedup for relatively large, "squarish" matrices due to the extra memory overhead, and their usages are limited due to the considerable workspace. We present novel Strassen primitives for GPUs that can be composed to generate a family of Strassen algorithms. Our algorithms utilize both the memory and thread hierarchies on GPUs, reusing shared memory and register files inherited from GEMM, fusing additional operations, and avoiding extra workspace. We further exploit intra- and inter-kernel parallelism by batching, streaming, and employing atomic operations. We also develop a performance model for NVIDIA Volta GPUs to select the appropriate blocking parameters and predict the performance for GEMM and Strassen. Overall, our 1-level Strassen can achieve up to 1.11x speedup with a crossover point as small as 1,536 compared to cublasSgemm on a NVIDIA Tesla V100 GPU. With additional workspace, our 2-level Strassen can achieve 1.19x speedup with a crossover point at 7,680.

==> plotdata/cutlass_perf.csv <==
dim,cublas,Small,Medium,Large,Tall,Wide,Huge
1024,10.085463,5.182205,8.688741,8.135321,10.426287,9.66308,7.357313
2048,12.0806,5.464631,9.742331,11.940878,12.076394,11.808103,11.110943
3072,12.546858,3.935709,10.329638,12.497581,12.439394,12.131414,11.812132
4096,12.826808,5.109457,10.569823,12.452855,12.34283,12.527574,12.234955
5120,14.000096,3.201199,10.233805,12.761126,12.696427,12.843892,13.292263
6144,13.674762,3.12612,10.21571,13.059755,12.386501,12.749535,12.841686
7168,13.783168,3.055741,10.178529,13.111346,12.322651,12.705275,13.182386
8192,13.852135,3.068675,10.222299,13.135835,12.342033,12.711804,13.291049
9216,13.80797,3.027577,10.083648,13.083161,12.240975,12.645308,13.309799
10240,14.047532,3.002751,9.962706,13.086691,12.204884,12.556714,13.505586
11264,13.905202,2.928835,10.004473,13.056392,12.217265,12.539516,13.403633
12288,13.969696,2.953511,9.969892,12.99661,12.215425,12.585094,13.404525
13312,13.981677,2.950886,9.932584,13.015276,12.15372,12.631111,13.449311
14336,13.969743,2.946872,9.89866,12.992216,12.12794,12.601875,13.475808
15360,14.055696,2.906847,9.73891,13.035864,12.055616,12.42234,13.559967
16384,13.999345,2.968835,9.930283,13.005678,12.138426,12.347009,13.47304
17408,13.995998,2.887794,9.667753,12.956273,12.028265,12.181982,13.478273
18432,14.031317,2.910653,9.564103,12.790372,12.067665,12.048966,13.475739
19456,14.025684,2.881981,9.578958,12.472141,12.058481,12.013085,13.537788
20480,14.057053,2.883917,9.475556,12.87797,12.083856,11.897392,13.588292

==> plotdata/cutlass_perf_V100_SXM2.csv <==
dim,cublas,Small,Medium,Large,Tall,Wide,Huge
1024,11.106878,5.913239,10.655837,9.207017,10.392079,10.141063,9.413453
2048,13.385493,6.088287,11.395389,11.536363,12.941718,12.517083,11.481128
3072,13.848786,4.04438,11.426576,13.409454,14.185208,13.540889,13.166326
4096,14.185386,4.416861,11.694294,13.987341,13.523773,13.67113,13.607388
5120,15.501667,3.242141,11.175314,14.767401,13.178287,13.806288,14.893224
6144,15.208921,3.12983,10.882982,14.322793,13.079813,13.642644,14.311933
7168,15.257863,3.055474,10.877612,14.295549,13.018884,13.617708,14.63016
8192,15.352445,3.058169,10.952187,14.214069,13.19076,13.706799,14.767432
9216,15.312253,3.037036,10.70856,14.273483,12.994431,13.580276,14.805319
10240,15.569076,3.01473,10.554597,14.436255,12.846492,13.506413,14.989472
11264,15.412409,2.915568,10.557204,14.202422,12.611051,13.489628,14.912165
12288,15.49441,2.958091,10.506069,14.150239,12.745198,13.454558,14.976666
13312,15.503113,2.948164,10.433195,14.152164,12.58749,13.444802,14.963463
14336,15.485171,2.948288,10.398461,14.132689,12.557549,13.396619,14.961034
15360,15.59757,2.915674,10.144113,14.233645,12.42125,13.170859,15.104473
16384,15.585098,2.964618,10.461039,14.100426,12.703157,13.215684,15.037528
17408,15.554206,2.885135,9.995304,14.102277,12.398666,12.979132,15.056168
18432,15.558838,2.849331,9.816849,14.103265,12.381617,12.806805,15.078627
19456,15.585619,2.845123,9.846384,14.046953,12.280393,12.721186,15.046111
20480,15.603759,2.851035,9.705271,14.177882,12.442451,12.57261,15.082817

==> plotdata/cutlass_perf_V100_SXM2_final.csv <==
dim,cublas,Small,Medium,Large,Tall,Wide,Huge
256,1.028,2.530462,2.056,0.671347,1.028,0.996848,0.490985
512,4.864,5.051077,6.912,3.2832,4.955774,5.051077,2.304
768,10.182621,5.5368,9.325137,6.513882,8.771169,8.357434,5.180631
1024,11.048421,5.896629,10.710204,8.894915,10.443781,10.290196,9.498643
1536,12.784288,5.986894,11.188777,9.343662,12.296,12.106831,12.469183
2048,13.342931,6.066284,11.372228,10.935119,12.911852,12.677801,11.47328
2560,12.770082,4.674957,11.591513,12.060633,13.658666,13.854945,12.177117
3072,13.848786,4.30276,11.385234,12.42139,14.416273,13.724627,13.286778
4096,14.180891,4.931872,11.770165,13.082293,14.009235,13.896128,13.697632
5120,15.53105,3.295773,11.191531,14.176544,13.600748,14.070041,14.99115
6144,15.203818,3.187994,10.908925,13.587002,13.314287,13.799298,14.515525
7168,15.255921,3.078894,10.884359,13.66608,13.164681,13.834535,14.739566
8192,15.352666,3.130168,10.971209,13.615734,13.281958,13.943503,14.81061
9216,15.543252,3.089405,10.73058,13.737554,13.136101,13.855945,14.822829
10240,15.575318,3.043348,10.56933,14.094856,13.132611,13.82177,15.103457
11264,15.411132,2.97708,10.585628,13.689136,12.937952,13.810292,14.998453
12288,15.491165,2.979774,10.534684,13.562052,13.043821,13.727047,15.082122
13312,15.507288,2.980561,10.46181,13.44237,12.797388,13.811613,15.081792
14336,15.484255,2.967652,10.412722,13.522309,12.741094,13.778194,15.089307
15360,15.590081,2.946905,10.154678,13.897564,12.646277,13.775287,15.133505
16384,15.5821,3.011136,10.496125,13.393942,12.89218,13.781669,15.07315
17408,15.554018,2.917007,10.011649,13.255929,12.597533,13.71184,15.126611
18432,15.559709,2.903096,9.819615,13.188431,12.571076,13.655602,15.162216
19456,15.58947,2.879674,9.860565,13.306604,12.424752,13.577387,15.156687
20480,15.600466,2.881378,9.716146,13.825377,12.625933,13.252992,15.169068


==> plotdata/cutlass_perf_gflops.csv <==
dim,cublas,Small,Medium,Large,Tall,Wide,Huge
1024,10085.463,5182.205,8688.741,8135.321,10426.287,9663.08,7357.313
2048,12080.6,5464.631,9742.331,11940.878,12076.394,11808.103,11110.943
3072,12546.858,3935.709,10329.638,12497.581,12439.394,12131.414,11812.132
4096,12826.808,5109.457,10569.823,12452.855,12342.83,12527.574,12234.955
5120,14000.096,3201.199,10233.805,12761.126,12696.427,12843.892,13292.263
6144,13674.762,3126.12,10215.71,13059.755,12386.501,12749.535,12841.686
7168,13783.168,3055.741,10178.529,13111.346,12322.651,12705.275,13182.386
8192,13852.135,3068.675,10222.299,13135.835,12342.033,12711.804,13291.049
9216,13807.97,3027.577,10083.648,13083.161,12240.975,12645.308,13309.799
10240,14047.532,3002.751,9962.706,13086.691,12204.884,12556.714,13505.586
11264,13905.202,2928.835,10004.473,13056.392,12217.265,12539.516,13403.633
12288,13969.696,2953.511,9969.892,12996.61,12215.425,12585.094,13404.525
13312,13981.677,2950.886,9932.584,13015.276,12153.72,12631.111,13449.311
14336,13969.743,2946.872,9898.66,12992.216,12127.94,12601.875,13475.808
15360,14055.696,2906.847,9738.91,13035.864,12055.616,12422.34,13559.967
16384,13999.345,2968.835,9930.283,13005.678,12138.426,12347.009,13473.04
17408,13995.998,2887.794,9667.753,12956.273,12028.265,12181.982,13478.273
18432,14031.317,2910.653,9564.103,12790.372,12067.665,12048.966,13475.739
19456,14025.684,2881.981,9578.958,12472.141,12058.481,12013.085,13537.788
20480,14057.053,2883.917,9475.556,12877.97,12083.856,11897.392,13588.292

==> plotdata/gpu_perf_gflops.csv <==
dim,cublas,cutlass,one_abc,one_xxx,two_abc,two_xxx,two_hybrid
1024,10085.463,10426.287,5672.555,2554.29,2072.261,439.38,1623.46
2048,12080.6,12076.394,11056.898,7200.52,4155.833,2640,5048.72
3072,12546.858,12497.581,12614.251,10018.24,5187.429,5107.16,9247.61
4096,12826.808,12527.574,12976.783,11311.12,6581.229,7732.77,11144.41
5120,14000.096,13292.263,13934.902,11626.04,10712.79,9550.57,12498.41
6144,13674.762,13059.755,13784.696,12695.41,8173.821,10872.33,13203.14
7168,13783.168,13182.386,14602.339,14142.36,8362.278,11976.54,13490.14
8192,13852.135,13291.049,14692.41,14051.09,8912.252,12448.17,13937.81
9216,13807.97,13309.799,14523.967,13947.21,8571.195,13107.65,14000.87
10240,14047.532,13505.586,14978.509,15150.97,11863.482,12969.08,15417.93
11264,13905.202,13403.633,14818.954,14533.75,8423.274,14289.71,14989.79
12288,13969.696,13404.525,14971.218,15021.38,10749.185,14282.98,15248.91
13312,13981.677,13449.311,15094.29,15357.12,8740.878,15132.47,15714.48
14336,13969.743,13475.808,15031.549,15203.1,13980.528,15953.8,16106.26
15360,14055.696,13559.967,15040.919,15361.73,13506.391,16103.9,15855.95
16384,13999.345,13473.04,15088.313,15356.39,13711.586,15850.02,16154.28
17408,13995.998,13478.273,15119.07,15577.53,13402.592,16218.81,16176.26
18432,14031.317,13475.739,15094.621,15613.79,13410.919,15726.03,16115.34
19456,14025.684,13537.788,15086.444,15523.58,13204.261,16503.16,16372.26
20480,14057.053,13588.292,15129.779,15716.07,13766.333,17063.7,16655.73


==> plotdata/model_square.csv <==
dim,gemm_small,gemm_medium,gemm_large,gemm_tall,gemm_wide,gemm_huge,stra_small,stra_medium,stra_large,stra_tall,stra_wide,stra_huge
256.00,0.93,0.70,0.39,0.63,0.63,0.39,0.32,0.20,0.15,0.22,0.22,0.11
512.00,3.54,2.79,1.57,2.51,2.51,1.57,1.27,0.80,0.60,0.90,0.90,0.45
768.00,3.56,6.27,3.53,5.64,5.64,3.53,2.35,1.79,1.34,2.01,2.01,1.01
1024.00,3.57,7.09,6.27,10.03,10.03,6.27,2.36,3.18,2.39,3.58,3.58,1.79
2048.00,3.59,7.14,12.53,11.38,11.38,12.53,2.38,4.73,8.85,7.49,7.49,7.16
3072.00,3.59,7.16,14.10,11.42,11.42,14.10,2.39,4.75,9.40,7.55,7.55,16.07
4096.00,3.59,7.17,14.29,11.45,11.45,14.32,2.39,4.76,9.45,7.59,7.59,14.32
5120.00,3.59,7.18,14.31,11.46,11.46,15.67,2.39,4.77,9.48,7.60,7.60,14.92
6144.00,3.60,7.18,14.33,11.47,11.47,15.04,2.39,4.78,9.50,7.62,7.62,16.11
7168.00,3.60,7.18,14.34,11.48,11.48,15.35,2.39,4.78,9.52,7.63,7.63,16.97
8192.00,3.60,7.19,14.34,11.48,11.48,15.43,2.40,4.78,9.53,7.63,7.63,16.33
9216.00,3.60,7.19,14.35,11.49,11.49,15.38,2.40,4.78,9.53,7.64,7.64,16.11
10240.00,3.60,7.19,14.36,11.49,11.49,15.67,2.40,4.79,9.54,7.64,7.64,17.19
11264.00,3.60,7.19,14.36,11.49,11.49,15.48,2.40,4.79,9.55,7.65,7.65,16.52
12288.00,3.60,7.19,14.36,11.50,11.50,15.56,2.40,4.79,9.55,7.65,7.65,16.82
13312.00,3.60,7.19,14.37,11.50,11.50,15.58,2.40,4.79,9.55,7.65,7.65,17.15
14336.00,3.60,7.19,14.37,11.50,11.50,15.55,2.40,4.79,9.56,7.65,7.65,17.02
15360.00,3.60,7.19,14.37,11.50,11.50,15.67,2.40,4.79,9.56,7.65,7.65,17.00
16384.00,3.60,7.19,14.37,11.50,11.50,15.58,2.40,4.79,9.56,7.66,7.66,17.07
17408.00,3.60,7.19,14.37,11.50,11.50,15.61,2.40,4.79,9.56,7.66,7.66,17.18
18432.00,3.60,7.19,14.38,11.50,11.50,15.62,2.40,4.79,9.57,7.66,7.66,17.05
19456.00,3.60,7.19,14.38,11.50,11.50,15.60,2.40,4.79,9.57,7.66,7.66,16.99
20480.00,3.60,7.19,14.38,11.51,11.51,15.67,2.40,4.79,9.57,7.66,7.66,17.22


==> plotdata/model_square2.csv <==
dim,gemm_small,gemm_medium,gemm_large,gemm_tall,gemm_wide,gemm_huge,stra_small,stra_medium,stra_large,stra_tall,stra_wide,stra_huge
256.00,0.93,0.70,0.39,0.63,0.63,0.39,0.10,0.06,0.04,0.06,0.06,0.03
512.00,3.71,2.79,1.57,2.51,2.51,1.57,0.40,0.26,0.17,0.26,0.26,0.13
768.00,4.18,6.27,3.53,5.64,5.64,3.53,0.91,0.58,0.38,0.58,0.58,0.29
1024.00,4.29,8.51,6.27,10.03,10.03,6.27,1.57,1.04,0.68,1.02,1.02,0.51
2048.00,4.30,8.57,12.53,13.37,13.37,12.53,1.89,3.59,2.73,4.09,4.09,2.05
3072.00,4.31,8.60,14.10,13.71,13.71,14.10,1.90,3.76,6.02,5.91,5.91,4.60
4096.00,4.31,8.61,14.32,13.74,13.74,14.32,1.91,3.78,7.45,5.99,5.99,8.19
5120.00,4.31,8.61,15.67,13.76,13.76,15.67,1.91,3.79,7.49,6.02,6.02,12.43
6144.00,4.31,8.62,15.04,13.77,13.77,15.04,1.91,3.80,7.52,6.04,6.04,14.53
7168.00,4.32,8.62,15.35,13.77,13.77,15.35,1.91,3.81,7.55,6.06,6.06,12.25
8192.00,4.32,8.62,15.43,13.78,13.78,15.43,1.91,3.81,7.56,6.07,6.07,14.31
9216.00,4.32,8.63,15.38,13.79,13.79,15.38,1.91,3.81,7.57,6.08,6.08,13.23
10240.00,4.32,8.63,15.67,13.79,13.79,15.67,1.91,3.82,7.59,6.08,6.08,14.52
11264.00,4.32,8.63,15.48,13.79,13.79,15.48,1.91,3.82,7.59,6.09,6.09,14.13
12288.00,4.32,8.63,15.56,13.80,13.80,15.56,1.92,3.82,7.60,6.09,6.09,14.75
13312.00,4.32,8.63,15.58,13.80,13.80,15.58,1.92,3.82,7.61,6.10,6.10,14.62
14336.00,4.32,8.63,15.55,13.80,13.80,15.55,1.92,3.82,7.61,6.10,6.10,14.94
15360.00,4.32,8.63,15.67,13.80,13.80,15.67,1.92,3.82,7.62,6.10,6.10,14.88
16384.00,4.32,8.63,15.58,13.80,13.80,15.58,1.92,3.83,7.62,6.11,6.11,14.84
17408.00,4.32,8.63,15.61,13.80,13.80,15.61,1.92,3.83,7.62,6.11,6.11,14.83
18432.00,4.32,8.63,15.62,13.80,13.80,15.62,1.92,3.83,7.63,6.11,6.11,14.83
19456.00,4.32,8.63,15.60,13.81,13.81,15.60,1.92,3.83,7.63,6.11,6.11,14.84
20480.00,4.32,8.63,15.67,13.81,13.81,15.67,1.92,3.83,7.63,6.11,6.11,15.04


==> plotdata/model_square_V100_SXM2.csv <==
dim,cublas,cutlass,one_abc,one_xxx,one_xxc,one_ref,one_abx
1024,11.048421,10.602021,6.143625,1.72916,1.732013,2.41329,5.034053
2048,13.321752,12.941718,12.210344,5.632687,5.742528,7.12106,8.876472
3072,13.848786,14.416273,14.12496,8.936816,9.17569,10.43167,12.329459
4096,14.185386,14.009235,14.401035,10.717747,11.120817,12.17836,12.89011
5120,15.531971,14.99115,15.79073,12.277356,12.770075,12.51702,14.818311
6144,15.204328,14.515525,15.345059,12.936029,13.394588,13.78488,14.228332
7168,15.259158,14.739566,16.123025,14.018111,14.155749,15.35441,15.713426
8192,15.35091,14.81061,16.181878,13.915498,14.165506,14.90149,15.11922
9216,15.31302,14.822829,16.054376,14.421982,14.638064,15.18091,15.184366
10240,15.576128,15.103457,16.490461,15.414034,15.688562,16.28818,16.320573
11264,15.412579,14.998453,16.177403,15.069948,15.526679,15.91723,15.636785
12288,15.490371,15.082122,16.295484,15.292,15.54652,16.33113,15.847608
13312,15.504626,15.081792,16.397868,15.894573,15.967112,16.74764,16.301179
14336,15.482921,15.089307,16.300663,15.74681,15.905661,16.6292,16.052603
15360,15.591729,15.133505,16.34205,15.901578,16.019112,16.83824,16.029523
16384,15.585748,15.07315,16.397262,16.057383,16.176579,16.87106,16.193564
17408,15.554206,15.126611,16.411003,16.320372,16.495423,17.09009,16.314687
18432,15.560205,15.162216,16.448622,16.184838,16.282721,16.92436,16.171998
19456,15.590601,15.156687,16.410372,16.313138,16.305206,17.06829,16.146692
20480,15.60328,15.169068,16.425876,16.528782,16.600527,17.27448,16.418117

==> plotdata/stability_222_single.csv <==
dim,est1,est2,est3,max1,max2,max3,avg1,avg2,avg3
1024,0.189011149,0.573136486,1.752976179,4.96E-05,9.92E-05,1.39E-04,5.34E-07,9.44E-07,1.35E-06
2048,0.752993075,2.271185306,6.880689357,7.34E-05,1.30E-04,2.86E-04,7.67E-07,1.37E-06,2.58E-06
3072,1.691945779,5.094146458,15.38313953,8.01E-05,1.99E-04,3.78E-04,9.48E-07,1.68E-06,2.79E-06
4096,3.005869261,9.042019942,27.26032671,9.92E-05,2.01E-04,5.07E-04,1.10E-06,1.96E-06,3.68E-06
5120,4.69476352,14.11480576,42.51225088,1.00E-04,2.26E-04,4.67E-04,1.24E-06,2.19E-06,3.93E-06
6144,6.758628557,20.31250391,61.13891205,1.18E-04,2.62E-04,5.70E-04,1.36E-06,2.41E-06,4.54E-06
7168,9.197464371,27.63511439,83.14031022,1.44E-04,2.42E-04,6.68E-04,1.48E-06,2.61E-06,4.75E-06
8192,12.01127096,36.08263721,108.5164454,1.35E-04,3.09E-04,6.79E-04,1.59E-06,2.79E-06,5.24E-06
9216,15.20004833,45.65507236,137.2673176,1.39E-04,3.16E-04,7.46E-04,1.70E-06,2.97E-06,5.44E-06
10240,18.76379648,56.35241984,169.3929267,1.45E-04,3.26E-04,7.71E-04,1.80E-06,3.14E-06,5.88E-06
11264,22.7025154,68.17467965,204.8932729,1.64E-04,3.47E-04,8.44E-04,1.89E-06,3.31E-06,6.04E-06
12288,27.01620511,81.1218518,243.768356,1.75E-04,3.55E-04,7.93E-04,1.99E-06,3.46E-06,6.46E-06
13312,31.70486559,95.19393628,286.0181762,1.68E-04,3.66E-04,9.25E-04,2.08E-06,3.61E-06,6.64E-06
14336,36.76849684,110.3909331,331.6427334,1.83E-04,4.06E-04,8.96E-04,2.16E-06,3.76E-06,7.01E-06
15360,42.20709888,126.7128422,380.6420275,2.06E-04,4.37E-04,9.99E-04,2.25E-06,3.90E-06,7.16E-06
16384,48.02067169,144.1596637,433.0160587,1.94E-04,4.55E-04,9.94E-04,2.33E-06,4.02E-06,7.49E-06


==> plotdata/stra_fixk4096_V100_SXM2.csv <==
dim,cublas,cutlass,one_abc,one_ref,one_abc_zdim,one_xxx,one_xxc,one_abc_opt,two_hybrid_zdim,two_ref,one_abx,two_hybrid,two_hybrid_opt
256,6.004047,4.079074,6.034273,0.54619,6.060423,0,0,6.060423,0.42183,0.13979,0,0.30584,0.42183
512,9.688979,8.725497,9.694576,1.477,9.708598,0,0,9.708598,1.22741,0.49573,0,0.96512,1.22741
768,12.570271,10.595006,12.579694,3.12995,12.578647,0,0,12.579694,2.16025,1.10206,0,1.92167,2.16025
1024,13.437815,11.428492,13.32908,4.70337,13.310579,3.450105,1.920058,13.32908,3.56659,1.15882,5.054612,2.94266,3.56659
1536,13.810832,13.2455,13.776818,7.56071,13.851998,0,0,13.851998,5.80197,1.80204,0,4.6819,5.80197
2048,14.388157,13.084365,14.371407,9.20853,14.370638,7.569379,7.230208,14.371407,7.62108,3.12806,9.828001,6.69348,7.62108
2560,12.894814,14.197868,14.034014,10.39654,14.639036,0,0,14.639036,9.87261,4.05864,0,8.72219,9.87261
3072,13.923832,14.219861,14.371919,11.16708,14.881447,9.937611,10.051365,14.881447,10.80354,5.68072,12.484031,10.33721,10.80354
4096,14.192885,13.948104,14.280543,12.20605,15.152425,11.177296,10.269295,15.152425,12.05893,7.41452,12.439816,11.77555,12.05893
5120,15.500362,14.802513,15.182998,12.28776,15.243544,12.36247,11.253562,15.243544,12.93246,8.91305,13.270474,12.73809,12.93246
6144,15.164597,14.437607,14.907014,13.4379,15.416128,12.704025,12.201633,15.416128,13.27528,10.37338,13.16124,13.48846,13.48846
7168,15.212275,14.737862,15.537408,14.57027,15.615563,13.234047,13.407101,15.615563,13.35702,10.4503,14.307066,13.96322,13.96322
8192,15.297459,14.84292,15.540542,14.04649,15.618695,13.137984,13.017599,15.618695,13.90774,10.78357,14.185386,13.84552,13.90774
9216,15.263276,14.834187,15.483802,14.3096,15.718654,13.594222,13.185944,15.718654,14.36947,11.8601,14.323354,14.20666,14.36947
10240,15.529049,14.809043,15.797883,15.63493,15.709015,14.161684,14.457923,15.797883,14.48387,11.86625,14.943287,14.67813,14.67813
11264,15.363781,14.939,15.703771,14.87146,15.678383,14.087267,14.050811,15.703771,14.85247,12.8614,14.616394,14.30846,14.85247
12288,15.443912,14.977185,15.813904,15.36883,15.716109,14.314116,14.483817,15.813904,14.96286,13.10521,14.714174,14.66025,14.96286
13312,15.46066,15.023158,15.827103,15.949,15.751587,14.573249,14.910056,15.827103,15.04546,12.75828,15.076026,14.82112,15.04546
14336,15.441669,15.017108,15.885009,15.76519,15.760876,14.558857,14.930941,15.885009,15.30096,14.32351,14.969948,15.24245,15.30096
15360,15.545801,15.056926,15.7771,15.81722,15.756508,14.656679,15.099194,15.7771,15.33844,13.93487,14.983314,15.25635,15.33844
16384,15.474559,14.996181,15.786907,15.98127,15.793248,14.792323,15.240585,15.793248,15.42885,13.92011,15.114364,15.47057,15.47057
17408,15.506357,14.972028,15.792106,16.18828,15.760429,14.888467,15.35213,15.792106,15.46586,13.97714,15.187041,15.50691,15.50691
18432,15.51493,14.989676,15.81603,16.03051,15.789956,14.904945,15.435472,15.81603,15.54904,14.38093,15.08826,15.56938,15.56938
19456,15.501593,15.037839,15.781915,16.04484,15.70054,14.967988,15.455086,15.781915,15.64984,14.81615,15.056751,15.74026,15.74026
20480,15.555608,15.026986,15.786012,16.3641,15.706368,15.084868,15.590436,15.786012,15.68577,15.55246,15.163516,15.90725,15.90725


==> plotdata/stra_fixk8192_V100_SXM2.csv <==
dim,cublas,cutlass,one_abc,one_ref,one_abc_zdim,one_abc_opt,two_hybrid_zdim,two_ref,two_hybrid,two_hybrid_opt
256,6.3751,3.959708,1.56108,0.68753,4.426079,4.426079,0.53846,0.1409,0.35056,0.53846
512,7.519697,8.870877,4.689729,2.61134,7.956028,7.956028,1.92138,0.55355,1.25014,1.92138
768,13.727241,10.831155,6.743625,4.85889,10.838151,10.838151,3.29633,1.21212,2.50145,3.29633
1024,14.025453,11.547517,9.256887,6.35711,12.362977,12.362977,5.03013,1.55012,3.75216,5.03013
1536,14.325946,13.448664,13.124037,9.25753,13.693632,13.693632,7.91021,3.26822,5.88038,7.91021
2048,14.654379,13.208443,13.626964,10.35706,13.531409,13.531409,9.77898,4.86462,8.24057,9.77898
2560,14.141755,14.41208,14.332921,11.85849,14.456845,14.456845,11.96876,6.35784,10.25759,11.96876
3072,14.92974,14.031114,14.721746,12.29228,15.559266,15.559266,12.61158,7.94376,12.15707,12.61158
4096,14.764792,13.714151,14.768523,13.71668,15.775545,15.775545,13.45297,9.60826,13.33282,13.45297
5120,15.573848,14.985232,15.962389,13.75452,15.828897,15.962389,14.7177,10.99684,14.30286,14.7177
6144,15.217371,14.439986,15.591219,14.20293,16.051592,16.051592,15.28396,12.00898,14.76908,15.28396
7168,15.275415,14.731839,16.243188,15.6355,16.091909,16.243188,15.29281,13.32453,15.36551,15.36551
8192,15.353543,14.804689,16.182381,15.05485,16.032261,16.182381,15.83094,13.3848,14.92301,15.83094
9216,15.310928,14.791537,16.153251,15.22485,16.026229,16.153251,16.05051,13.57,15.28903,16.05051
10240,15.575872,15.02105,16.385605,16.47506,16.18105,16.385605,16.18821,13.54968,16.39627,16.39627
11264,15.404566,14.880468,16.202525,15.78756,16.021108,16.202525,16.43991,14.80422,16.13603,16.43991
12288,15.486467,14.960151,16.249815,16.09057,16.055325,16.249815,16.4977,14.91087,16.20986,16.4977
13312,15.502211,14.977845,16.19943,16.64387,16.069997,16.19943,16.48767,14.3382,16.53261,16.53261
14336,15.480192,14.95961,16.231976,16.46852,16.035417,16.231976,16.69323,16.28791,16.96851,16.96851
15360,15.586837,15.030753,16.205008,16.48733,16.019716,16.205008,16.75681,15.83892,16.78293,16.78293
16384,15.509597,14.987654,16.25476,16.63704,16.023948,16.25476,16.79417,15.69047,17.05596,17.05596
17408,15.544274,15.020094,16.230433,16.84056,15.999761,16.230433,16.78851,15.68431,17.03125,17.03125
18432,15.550798,15.02874,16.224286,16.64269,16.014379,16.224286,16.86755,16.05295,17.03719,17.03719
19456,15.579793,15.018333,16.232837,16.57193,16.013415,16.232837,16.93111,16.44115,17.29015,17.29015
20480,15.590526,15.047925,16.255736,16.98542,16.01495,16.255736,16.99489,17.38932,17.37908,17.37908


==> plotdata/stra_perf_square.csv <==
dim,Small,Medium,Large,Tall,Wide,Huge,Best
1024,4.1,4.825747,2.722698,4.060348,3.880222,2.166357,4.825747
2048,5.446271,9.477927,9.01472,10.55686,9.361633,9.526338,10.55686
3072,3.512218,9.659198,10.255574,12.964417,10.664947,13.138839,13.138839
4096,3.771293,10.270867,12.030692,14.156964,12.050129,12.558512,14.156964
5120,2.401869,9.435555,13.574693,14.340144,12.645055,13.566967,14.340144
6144,2.22804,8.615082,14.276755,13.298263,12.328124,14.578581,14.578581
7168,2.102661,8.013361,14.103577,13.338713,12.863847,15.99821,15.99821
8192,2.176356,8.229478,13.920369,10.887672,12.819761,15.318064,15.318064
9216,2.030232,7.46752,13.725838,10.01992,12.847573,15.286533,15.286533
10240,2.004761,7.292364,13.292246,9.755238,12.593485,16.471432,16.471432
11264,1.964259,7.217783,13.118528,9.212452,12.485496,15.668733,15.668733
12288,1.976472,7.072676,13.113009,9.120354,12.448687,15.956314,15.956314
13312,1.959029,7.026886,12.921703,9.007294,11.687154,16.411258,16.411258
14336,1.944018,6.8905,12.632219,8.750755,10.929175,16.223112,16.223112
15360,1.931519,6.740527,12.414975,8.776604,10.393578,16.23806,16.23806
16384,1.965905,6.92165,12.450356,8.778171,11.409206,16.377722,16.377722
17408,1.915941,6.633182,12.11199,8.680016,9.187507,16.43672,16.43672
18432,1.900967,6.627779,11.780259,8.616642,9.117296,16.293176,16.293176
19456,1.886727,6.529673,11.905252,8.542919,8.470432,16.293183,16.293183
20480,1.893254,6.399678,11.541766,8.645401,7.552825,16.501504,16.501504

==> plotdata/stra_perf_square2.csv <==
dim,Small,Medium,Large,Tall,Wide,Huge,Best
1024,1.438794,0.991592,0.574651,0.747845,0.738375,0.382298,1.438794
2048,3.690723,3.801043,2.740922,3.259936,3.259302,1.88961,3.801043
3072,3.731572,6.376397,6.357788,7.279468,6.369944,4.612127,7.279468
4096,3.803346,7.337697,8.92445,9.843133,7.754765,8.282977,9.843133
5120,2.851033,6.735734,11.287894,9.416578,8.350431,9.023789,11.287894
6144,2.121945,6.767522,8.635773,11.165128,8.182088,11.779688,11.779688
7168,1.758238,6.751537,10.489823,10.486459,8.930947,8.971263,10.489823
8192,1.74938,6.678106,10.43517,11.125103,8.875716,11.452812,11.452812
9216,1.496874,5.547979,10.422845,9.832478,8.541794,10.76814,10.76814
10240,1.448395,5.120087,9.255195,9.465376,9.515793,12.005958,12.005958
11264,1.357887,4.630108,7.892622,7.438559,7.907063,12.076037,12.076037
12288,1.375759,4.756726,8.471773,7.286133,8.316636,13.273805,13.273805
13312,1.340757,4.528794,7.520723,6.824908,6.389821,13.040076,13.040076
14336,1.315892,4.281904,7.13981,6.496614,5.389861,14.519851,14.519851
15360,1.315892,4.348184,7.119163,6.089489,5.753137,14.154291,14.154291
16384,1.387187,4.84357,7.81014,6.116326,6.78089,14.481532,14.481532
17408,1.297304,4.19148,6.668358,5.852546,4.642358,13.670454,13.670454
18432,1.283952,4.166031,6.407871,5.794737,4.129772,13.713598,13.713598
19456,1.277873,4.121922,6.086677,5.670189,3.819247,13.510591,13.510591
20480,1.277422,4.1218,6.254689,5.677573,4.134768,14.10124,14.10124

==> plotdata/stra_rankk8192_V100_SXM2.csv <==
dim,cublas,cutlass,one_abc,one_abc_zdim,one_abc_opt,one_ref,two_hybrid,two_hybrid_zdim,two_hybrid_opt,two_ref
256,13.855933,11.024434,8.485147,8.597902,8.597902,5.81202,3.83424,3.35426,3.83424,2.27011
512,14.603092,12.921284,9.934153,11.508514,11.508514,8.58461,6.80126,6.09701,6.80126,4.03295
768,14.867317,13.483012,11.926078,12.814388,12.814388,10.1864,8.72592,8.16486,8.72592,5.38196
1024,14.995175,13.655675,12.113693,13.268976,13.268976,10.70944,9.99729,9.61535,9.99729,6.47362
1536,15.119873,14.182696,13.443815,14.266277,14.266277,12.44483,11.51904,11.30332,11.51904,8.09437
2048,15.191462,14.435084,14.227795,14.834625,14.834625,12.65034,12.10438,11.86255,12.10438,9.05172
2560,15.223675,14.586338,14.650737,14.981412,14.981412,13.6988,12.36869,12.69182,12.69182,10.36136
3072,15.253783,14.685584,15.043524,15.29264,15.29264,13.54811,12.78876,12.89519,12.89519,11.06266
4096,15.303562,14.823253,15.528606,15.602812,15.602812,14.0509,13.88991,13.90191,13.90191,10.79094
5120,15.311717,14.829324,15.762158,15.700679,15.762158,14.38592,14.22017,14.56475,14.56475,12.69943
6144,15.33086,14.880511,15.975038,15.857253,15.975038,14.62279,14.48248,15.10376,15.10376,13.07294
7168,15.344316,14.809848,16.096196,15.947712,16.096196,14.85978,14.65657,15.51625,15.51625,13.68551
8192,15.348496,14.809181,16.182518,16.031783,16.182518,15.27045,15.06472,15.82887,15.82887,13.37363
9216,15.351164,14.853999,16.128163,16.008833,16.128163,15.52328,15.12585,16.07091,16.07091,14.19642
10240,15.348736,14.893025,16.160823,16.044805,16.160823,15.60853,15.26537,16.23001,16.23001,14.36344
11264,15.356646,14.924053,16.244153,16.072957,16.244153,15.67914,15.494,16.39839,16.39839,14.6523
12288,15.357676,14.939332,16.291492,16.096975,16.291492,15.74386,15.57684,16.51953,16.51953,14.56711
13312,15.348687,14.942426,16.245106,16.00794,16.245106,15.78832,15.76406,16.63486,16.63486,15.09447
14336,15.36005,14.941158,16.213856,16.132925,16.213856,15.83063,15.72107,16.74718,16.74718,14.77007
15360,15.363227,14.906433,16.289776,16.006145,16.289776,15.86711,15.76136,16.83881,16.83881,15.33847
16384,15.364799,14.910574,16.343536,16.156347,16.343536,15.90505,15.84882,16.92367,16.92367,15.28056
17408,15.364944,14.933752,16.288968,16.009039,16.288968,15.93133,15.83927,16.90659,16.90659,15.55204
18432,15.364976,14.945533,16.287641,16.039208,16.287641,15.95319,15.96387,16.95798,16.95798,15.28802
19456,15.366947,14.959075,16.299413,16.051435,16.299413,15.978,16.07994,16.97729,16.97729,15.64885
20480,15.365117,14.969445,16.283509,16.045363,16.283509,16.00431,15.92297,17.00949,17.00949,15.59121


==> plotdata/stra_square.csv <==
dim,cublas,cutlass,one_abc,one_xxx,two_abc,two_xxx,two_hybrid
1024,10.085463,10.426287,5.672555,2.55429,2.072261,0.43938,1.62346
2048,12.0806,12.076394,11.056898,7.20052,4.155833,2.64,5.04872
3072,12.546858,12.497581,12.614251,10.01824,5.187429,5.10716,9.24761
4096,12.826808,12.527574,12.976783,11.31112,6.581229,7.73277,11.14441
5120,14.000096,13.292263,13.934902,11.62604,10.71279,9.55057,12.49841
6144,13.674762,13.059755,13.784696,12.69541,8.173821,10.87233,13.20314
7168,13.783168,13.182386,14.602339,14.14236,8.362278,11.97654,13.49014
8192,13.852135,13.291049,14.69241,14.05109,8.912252,12.44817,13.93781
9216,13.80797,13.309799,14.523967,13.94721,8.571195,13.10765,14.00087
10240,14.047532,13.505586,14.978509,15.15097,11.863482,12.96908,15.41793
11264,13.905202,13.403633,14.818954,14.53375,8.423274,14.28971,14.98979
12288,13.969696,13.404525,14.971218,15.02138,10.749185,14.28298,15.24891
13312,13.981677,13.449311,15.09429,15.35712,8.740878,15.13247,15.71448
14336,13.969743,13.475808,15.031549,15.2031,13.980528,15.9538,16.10626
15360,14.055696,13.559967,15.040919,15.36173,13.506391,16.1039,15.85595
16384,13.999345,13.47304,15.088313,15.35639,13.711586,15.85002,16.15428
17408,13.995998,13.478273,15.11907,15.57753,13.402592,16.21881,16.17626
18432,14.031317,13.475739,15.094621,15.61379,13.410919,15.72603,16.11534
19456,14.025684,13.537788,15.086444,15.52358,13.204261,16.50316,16.37226
20480,14.057053,13.588292,15.129779,15.71607,13.766333,17.0637,16.65573

==> plotdata/stra_square_V100_SXM2.csv <==
dim,cublas,cutlass,one_abc,one_ref,two_hybrid,two_ref,one_abc_zdim,one_ref_cutlass,magma,one_abc_opt,two_hybrid_zdim,two_hybrid_opt
1024,11.048421,10.602021,6.143625,2.41329,1.59985,0.41,8.638683,2.80017,4.22873,8.638683,1.67764,1.67764
2048,13.321752,12.941718,12.210344,7.12106,5.16143,2.42691,13.342931,6.90314,10.66414,13.342931,5.39292,5.39292
3072,13.848786,14.416273,14.12496,10.43167,9.29085,4.63858,14.357804,10.31533,12.67628,14.357804,9.74501,9.74501
4096,14.185386,14.009235,14.401035,12.17836,11.62005,7.39736,15.108091,11.93202,13.53671,15.108091,12.04182,12.04182
5120,15.531971,14.99115,15.79073,12.51702,13.15,9.55649,15.421433,13.65147,13.02401,15.79073,13.52495,13.52495
6144,15.204328,14.515525,15.345059,13.78488,14.12908,11.12684,15.814666,14.21647,13.90825,15.814666,14.57482,14.57482
7168,15.259158,14.739566,16.123025,15.35441,14.38594,12.5813,16.006752,15.00107,13.58092,16.123025,15.00202,15.00202
8192,15.35091,14.81061,16.181878,14.90149,14.82218,13.1699,16.005021,15.12267,12.94563,16.181878,15.88862,15.88862
9216,15.31302,14.822829,16.054376,15.18091,15.48008,13.8567,16.063009,15.32453,13.21666,16.063009,16.2919,16.2919
10240,15.576128,15.103457,16.490461,16.28818,16.82533,13.59783,16.124707,16.08274,12.92559,16.490461,16.54775,16.82533
11264,15.412579,14.998453,16.177403,15.91723,16.54722,15.12364,16.125915,15.77118,12.7156,16.177403,16.93239,16.93239
12288,15.490371,15.082122,16.295484,16.33113,16.76242,15.18364,16.069514,15.82275,15.2414,16.295484,17.13588,17.13588
13312,15.504626,15.081792,16.397868,16.74764,17.41011,16.11901,16.074505,16.38777,15.38419,16.397868,17.24246,17.41011
14336,15.482921,15.089307,16.300663,16.6292,17.77513,17.04734,16.159429,16.26298,15.34284,16.300663,17.48499,17.77513
15360,15.591729,15.133505,16.34205,16.83824,17.61256,17.20339,16.181672,16.26252,14.996,16.34205,17.48875,17.61256
16384,15.585748,15.07315,16.397262,16.87106,17.96924,16.74647,16.210554,16.42733,15.07993,16.397262,17.61764,17.96924
17408,15.554206,15.126611,16.411003,17.09009,17.95246,17.23157,16.117395,16.64214,14.97536,16.411003,17.67163,17.95246
18432,15.560205,15.162216,16.448622,16.92436,17.86786,16.83136,16.211416,16.46031,15.0003,16.448622,17.75979,17.86786
19456,15.590601,15.156687,16.410372,17.06829,18.17853,17.91942,16.197308,16.51717,15.05102,16.410372,17.93172,18.17853
20480,15.60328,15.169068,16.425876,17.27448,18.52137,18.34967,16.218622,16.85015,15.03886,16.425876,18.00948,18.52137

==> plotdata/stra_square_V100_SXM2_final.csv <==
dim,cublas,cutlass,one_abc,one_abc_zdim,one_abc_opt,one_ref,two_hybrid,hybridstra2_zdim,two_hybrid_opt,two_ref
256,1.028,2.530462,0.506579,0.71513,0.71513,0.16804,0.06032,0.06467,0.06467,0.00801
512,4.864,6.912,2.715668,3.648,3.648,0.37236,0.26378,0.2841,0.2841,0.14079
768,10.182621,9.325137,4.481963,6.513882,6.513882,2.42393,1.41022,1.31084,1.41022,0.18998
1024,11.048421,10.710204,6.263347,9.629358,9.629358,2.29197,1.67831,1.65301,1.67831,0.39199
1536,12.784288,12.469183,10.66641,12.947891,12.947891,4.42922,2.90606,3.23482,3.23482,1.99377
2048,13.342931,12.911852,12.304327,13.569449,13.569449,7.01389,5.03664,5.42815,5.42815,2.35008
2560,12.770082,13.854945,13.704348,14.215437,14.215437,9.35694,7.32798,7.88255,7.88255,5.77715
3072,13.848786,14.416273,14.160827,14.39795,14.39795,10.64544,9.52559,9.75814,9.75814,4.62343
4096,14.192885,13.999009,14.2987,15.130226,15.130226,12.23275,11.87347,11.98744,11.98744,7.39573
5120,15.531971,14.99115,15.79073,15.421433,15.79073,12.51702,13.15,13.52495,13.52495,9.55649
6144,15.186999,14.524832,15.338127,15.831244,15.831244,13.93285,14.35333,14.58727,14.58727,11.46449
7168,15.268549,14.735641,16.11904,16.022795,16.11904,15.47131,14.64774,14.93445,14.93445,12.84964
8192,15.349154,14.807138,16.187756,16.021976,16.187756,15.19804,15.13067,15.86965,15.86965,13.36481
9216,15.310567,14.826567,16.079295,16.063348,16.079295,15.33255,15.64031,16.28069,16.28069,14.1368
10240,15.581566,15.116085,16.361111,16.09501,16.361111,16.64552,16.88829,16.54786,16.88829,13.99333
11264,15.412579,14.998453,16.177403,16.125915,16.177403,15.91723,16.54722,16.93239,16.93239,15.12364
12288,15.490371,15.082122,16.295484,16.069514,16.295484,16.33113,16.76242,17.13588,17.13588,15.18364
13312,15.504626,15.081792,16.397868,16.074505,16.397868,16.74764,17.41011,17.24246,17.41011,16.11901
14336,15.482921,15.089307,16.300663,16.159429,16.300663,16.6292,17.77513,17.48499,17.77513,17.04734
15360,15.591729,15.133505,16.34205,16.181672,16.34205,16.83824,17.61256,17.48875,17.61256,17.20339
16384,15.585748,15.07315,16.397262,16.210554,16.397262,16.87106,17.96924,17.61764,17.96924,16.74647
17408,15.554206,15.126611,16.411003,16.117395,16.411003,17.09009,17.95246,17.67163,17.95246,17.23157
18432,15.560205,15.162216,16.448622,16.211416,16.448622,16.92436,17.86786,17.75979,17.86786,16.83136
19456,15.590601,15.156687,16.410372,16.197308,16.410372,17.06829,18.17853,17.93172,18.17853,17.91942
20480,15.60328,15.169068,16.425876,16.218622,16.425876,17.27448,18.52137,18.00948,18.52137,18.34967

==> plotdata/stra_square_V100_SXM2_small.csv <==
dim,cublas,cutlass,one_abc,one_ref,two_hybrid,two_ref,one_abc_zdim,one_abc_opt,two_hybrid_zdim,two_hybrid_opt
256,1.028,2.530462,0.506579,0.16804,0.06032,0.00801,0.71513,0.71513,0.06467,0.06467
512,4.864,6.912,2.715668,0.37236,0.26378,0.14079,3.648,3.648,0.2841,0.2841
768,10.182621,9.325137,4.481963,2.42393,1.41022,0.18998,6.513882,6.513882,1.31084,1.41022
1024,11.048421,10.710204,6.263347,2.29197,1.67831,0.39199,9.629358,9.629358,1.65301,1.67831
1280,12.651852,13.44,8.532778,6.45039,3.67725,1.7701,11.881739,11.881739,3.93822,3.93822
1536,12.784288,12.469183,10.66641,4.42922,2.90606,1.99377,12.947891,12.947891,3.23482,3.23482
1792,13.764622,13.900737,12.276123,5.69085,3.90516,2.80775,13.091613,13.091613,4.20023,4.20023
2048,13.342931,12.911852,12.304327,7.01389,5.03664,2.35008,13.569449,13.569449,5.42815,5.42815
2304,13.687422,13.766268,12.488873,8.13066,5.85909,4.58676,13.640548,13.640548,6.1969,6.1969
2560,12.770082,13.854945,13.704348,9.35694,7.32798,5.77715,14.215437,14.215437,7.88255,7.88255
2816,14.314205,13.728665,13.711541,10.50692,7.92432,3.67928,14.290762,14.290762,8.16722,8.16722
3072,13.848786,14.416273,14.160827,10.64544,9.52559,4.62343,14.39795,14.39795,9.75814,9.75814
3328,14.571617,14.172984,13.704349,10.70343,9.84084,4.94786,14.881779,14.881779,9.84774,9.84774
3584,15.110967,14.499513,14.407406,11.79373,11.40945,5.92836,14.466862,14.466862,10.95164,11.40945
3840,15.188906,14.196714,14.567169,12.23904,10.52339,7.0057,14.661471,14.661471,10.88879,10.88879
4096,14.192885,13.999009,14.2987,12.23275,11.87347,7.39573,15.130226,15.130226,11.98744,11.98744
4352,14.973607,14.439219,14.438329,13.02396,12.06951,8.19534,15.212676,15.212676,12.30628,12.30628
4608,14.381494,14.322228,14.204321,12.85504,12.52254,8.53176,15.36778,15.36778,12.63018,12.63018
4864,15.164727,14.328632,14.600876,13.31255,12.59663,8.92383,15.179063,15.179063,12.44219,12.59663
5120,15.516345,14.974026,15.42373,12.61703,13.55027,9.972,15.455066,15.455066,13.60822,13.60822
5376,15.246177,14.479577,15.299058,13.89108,13.36129,10.55749,15.622054,15.622054,13.00739,13.36129
5632,14.76333,14.605768,15.077492,13.98844,13.78911,10.94769,15.751551,15.751551,14.00966,14.00966
5888,15.254044,14.768739,15.0375,14.43633,14.04636,10.72521,15.606887,15.606887,13.52182,14.04636
6144,15.186999,14.524832,15.338127,13.93285,14.35333,11.46449,15.831244,15.831244,14.58727,14.58727
6400,15.443168,14.72891,15.796422,15.0482,13.64578,10.86657,15.863201,15.863201,13.97435,13.97435
6656,15.472679,14.921172,15.856235,14.68985,14.03128,11.57207,15.878732,15.878732,14.80421,14.80421
6912,15.33425,14.463684,15.511284,15.09767,13.90472,12.60722,15.794566,15.794566,14.02063,14.02063
7168,15.268549,14.735641,16.11904,15.47131,14.64774,12.84964,16.022795,16.11904,14.93445,14.93445
7424,15.243957,14.81779,15.758015,14.76216,14.39833,12.95097,15.845338,15.845338,14.44282,14.44282
7680,15.247117,14.698037,15.930214,15.70017,15.29843,13.338,15.991672,15.991672,15.25322,15.29843
7936,15.289554,14.881935,16.140665,15.50125,14.9891,13.1265,15.964068,16.140665,14.88812,14.9891
8192,15.349154,14.807138,16.187756,15.19804,15.13067,13.36481,16.021976,16.187756,15.86965,15.86965
8448,15.420672,14.656682,16.055095,15.86612,14.81045,13.78193,16.079447,16.079447,15.29344,15.29344
8704,15.525921,14.995941,16.084991,15.80223,15.63807,14.26245,16.04701,16.084991,16.06111,16.06111
8960,15.400722,14.895419,16.019482,15.83285,14.67471,14.76866,16.109479,16.109479,15.41387,15.41387
9216,15.310567,14.826567,16.079295,15.33255,15.64031,14.1368,16.063348,16.079295,16.28069,16.28069
9472,15.463471,14.783566,16.151646,16.19567,15.31398,13.92039,16.117336,16.151646,15.50989,15.50989
9728,15.423805,14.771802,16.074691,16.17442,15.76697,14.66858,16.166631,16.166631,16.19144,16.19144
9984,15.405145,14.986968,16.301284,16.22576,16.0192,14.34661,16.151344,16.301284,15.75297,16.0192
10240,15.581566,15.116085,16.361111,16.64552,16.88829,13.99333,16.09501,16.361111,16.54786,16.88829

==> plotdata/stra_square_V100_SXM2_small_512.csv <==
dim,cublas,cutlass,one_abc,one_ref,two_hybrid,two_ref,one_abc_zdim,one_abc_opt,two_hybrid_zdim,two_hybrid_opt
512,4.864,6.912,2.715668,0.37236,0.26378,0.14079,3.648,3.648,0.2841,0.2841
1024,11.048421,10.710204,6.263347,2.29197,1.67831,0.39199,9.629358,9.629358,1.65301,1.67831
1536,12.784288,12.469183,10.66641,4.42922,2.90606,1.99377,12.947891,12.947891,3.23482,3.23482
2048,13.342931,12.911852,12.304327,7.01389,5.03664,2.35008,13.569449,13.569449,5.42815,5.42815
2560,12.770082,13.854945,13.704348,9.35694,7.32798,5.77715,14.215437,14.215437,7.88255,7.88255
3072,13.848786,14.416273,14.160827,10.64544,9.52559,4.62343,14.39795,14.39795,9.75814,9.75814
3584,15.110967,14.499513,14.407406,11.79373,11.40945,5.92836,14.466862,14.466862,10.95164,11.40945
4096,14.192885,13.999009,14.2987,12.23275,11.87347,7.39573,15.130226,15.130226,11.98744,11.98744
4608,14.381494,14.322228,14.204321,12.85504,12.52254,8.53176,15.36778,15.36778,12.63018,12.63018
5120,15.516345,14.974026,15.42373,12.61703,13.55027,9.972,15.455066,15.455066,13.60822,13.60822
5632,14.76333,14.605768,15.077492,13.98844,13.78911,10.94769,15.751551,15.751551,14.00966,14.00966
6144,15.186999,14.524832,15.338127,13.93285,14.35333,11.46449,15.831244,15.831244,14.58727,14.58727
6656,15.472679,14.921172,15.856235,14.68985,14.03128,11.57207,15.878732,15.878732,14.80421,14.80421
7168,15.268549,14.735641,16.11904,15.47131,14.64774,12.84964,16.022795,16.11904,14.93445,14.93445
7680,15.247117,14.698037,15.930214,15.70017,15.29843,13.338,15.991672,15.991672,15.25322,15.29843
8192,15.349154,14.807138,16.187756,15.19804,15.13067,13.36481,16.021976,16.187756,15.86965,15.86965
8704,15.525921,14.995941,16.084991,15.80223,15.63807,14.26245,16.04701,16.084991,16.06111,16.06111
9216,15.310567,14.826567,16.079295,15.33255,15.64031,14.1368,16.063348,16.079295,16.28069,16.28069
9728,15.423805,14.771802,16.074691,16.17442,15.76697,14.66858,16.166631,16.166631,16.19144,16.19144
10240,15.581566,15.116085,16.361111,16.64552,16.88829,13.99333,16.09501,16.361111,16.54786,16.88829


==> plotdata/task_square_V100_SXM2_final.csv <==
dim,cublas,cutlass,one_abc,one_abc_zdim,one_abc_opt,one_ref,two_hybrid,hybridstra2_zdim,two_hybrid_opt,two_ref,one_abc_onestream
1024,11.048421,10.710204,6.263347,9.629358,9.629358,2.29197,1.67831,1.65301,1.67831,0.39199,4.825747
2048,13.342931,12.911852,12.304327,13.569449,13.569449,7.01389,5.03664,5.42815,5.42815,2.35008,10.55686
3072,13.848786,14.416273,14.160827,14.39795,14.39795,10.64544,9.52559,9.75814,9.75814,4.62343,13.138839
4096,14.192885,13.999009,14.2987,15.130226,15.130226,12.23275,11.87347,11.98744,11.98744,7.39573,14.156964
5120,15.531971,14.99115,15.79073,15.421433,15.79073,12.51702,13.15,13.52495,13.52495,9.55649,14.340144
6144,15.186999,14.524832,15.338127,15.831244,15.831244,13.93285,14.35333,14.58727,14.58727,11.46449,14.578581
7168,15.268549,14.735641,16.11904,16.022795,16.11904,15.47131,14.64774,14.93445,14.93445,12.84964,15.99821
8192,15.349154,14.807138,16.187756,16.021976,16.187756,15.19804,15.13067,15.86965,15.86965,13.36481,15.318064
9216,15.310567,14.826567,16.079295,16.063348,16.079295,15.33255,15.64031,16.28069,16.28069,14.1368,15.286533
10240,15.581566,15.116085,16.361111,16.09501,16.361111,16.64552,16.88829,16.54786,16.88829,13.99333,16.471432
11264,15.412579,14.998453,16.177403,16.125915,16.177403,15.91723,16.54722,16.93239,16.93239,15.12364,15.668733
12288,15.490371,15.082122,16.295484,16.069514,16.295484,16.33113,16.76242,17.13588,17.13588,15.18364,15.956314
13312,15.504626,15.081792,16.397868,16.074505,16.397868,16.74764,17.41011,17.24246,17.41011,16.11901,16.411258
14336,15.482921,15.089307,16.300663,16.159429,16.300663,16.6292,17.77513,17.48499,17.77513,17.04734,16.223112
15360,15.591729,15.133505,16.34205,16.181672,16.34205,16.83824,17.61256,17.48875,17.61256,17.20339,16.23806
16384,15.585748,15.07315,16.397262,16.210554,16.397262,16.87106,17.96924,17.61764,17.96924,16.74647,16.377722
17408,15.554206,15.126611,16.411003,16.117395,16.411003,17.09009,17.95246,17.67163,17.95246,17.23157,16.43672
18432,15.560205,15.162216,16.448622,16.211416,16.448622,16.92436,17.86786,17.75979,17.86786,16.83136,16.293176
19456,15.590601,15.156687,16.410372,16.197308,16.410372,17.06829,18.17853,17.93172,18.17853,17.91942,16.293183
20480,15.60328,15.169068,16.425876,16.218622,16.425876,17.27448,18.52137,18.00948,18.52137,18.34967,16.501504
